Cross-Modal Coherence for Text-to-Image Retrieval

Common image-text joint understanding techniques presume that images and the associated text can universally be characterized by a single implicit model. However, co-occurring images and text can be related in qualitatively different ways, and explicitly modeling it could improve the performance of current joint understanding models. In this paper, we train a Cross-Modal Coherence Modelfor text-to-image retrieval task. Our analysis shows that models trained with image--text coherence relations can retrieve images originally paired with target text more often than coherence-agnostic models. We also show via human evaluation that images retrieved by the proposed coherence-aware model are preferred over a coherence-agnostic baseline by a huge margin. Our findings provide insights into the ways that different modalities communicate and the role of coherence relations in capturing commonsense inferences in text and imagery.

==> 120_result_action/attentions.txt <==
Model: Action is used
prob = 0.5433
               horse = 0.0873
             grazing = 0.1432
                  on = 0.0277
                   a = 0.0418
              summer = 0.0910
              meadow = 0.1659
                  in = 0.0860
                 the = 0.1130
              forest = 0.1206
            outdoors = 0.1235

Model: no relation is used
prob = 0.4968
               horse = 0.0747
             grazing = 0.1344
                  on = 0.0299
                   a = 0.0430
              summer = 0.0902
              meadow = 0.1615
                  in = 0.0875
                 the = 0.1146
              forest = 0.1311
            outdoors = 0.1331
Action == 1. Top 5 retrieved images, while true image is at pos=2
No Relation. Top 5 retrieved images, while true image is at pos=27


==> 557_result_visible/attentions.txt <==
Model: Visible is used
prob = 0.6410
                   a = 0.1360
              vector = 0.0510
        illustration = 0.0287
                  of = 0.0626
                   a = 0.1093
               happy = 0.0746
                male = 0.1509
              golfer = 0.2073
                   . = 0.1257
                     = 0.0540

Model: no relation is used
prob = 0.5107
                   a = 0.1390
              vector = 0.0591
        illustration = 0.0356
                  of = 0.0724
                   a = 0.1206
               happy = 0.0691
                male = 0.1367
              golfer = 0.1919
                   . = 0.1173
                     = 0.0584
Visible == 1. Top 5 retrieved images, while true image is at pos=0
No Relation. Top 5 retrieved images, while true image is at pos=7


==> 838_result_q7/attentions.txt <==
Model: q7 is used
prob = 0.6482
           Finishing = 0.0373
                   - = 0.0324
               Paint = 0.0297
                 all = 0.0378
                 the = 0.0333
               black = 0.0513
               parts = 0.0349
              except = 0.0325
                 the = 0.0293
                door = 0.0437
                  on = 0.0274
                 the = 0.0256
          locomotive = 0.0350
                with = 0.0323
                gold = 0.0389
                food = 0.0282
               paint = 0.0305
                   . = 0.0267
                Fill = 0.0379
                 the = 0.0247
              wagons = 0.0344
                with = 0.0314
              little = 0.0207
            marzipan = 0.0349
             pellets = 0.0338
                  to = 0.0250
                 add = 0.0303
                more = 0.0214
             details = 0.0329
                   . = 0.0305
                     = 0.0349

Model: no relation is used
prob = 0.4909
           Finishing = 0.0429
                   - = 0.0365
               Paint = 0.0377
                 all = 0.0407
                 the = 0.0339
               black = 0.0489
               parts = 0.0355
              except = 0.0323
                 the = 0.0294
                door = 0.0389
                  on = 0.0198
                 the = 0.0248
          locomotive = 0.0340
                with = 0.0326
                gold = 0.0379
                food = 0.0399
               paint = 0.0359
                   . = 0.0290
                Fill = 0.0333
                 the = 0.0286
              wagons = 0.0280
                with = 0.0288
              little = 0.0204
            marzipan = 0.0344
             pellets = 0.0266
                  to = 0.0235
                 add = 0.0247
                more = 0.0161
             details = 0.0310
                   . = 0.0302
                     = 0.0435
q7 == 1. Top 5 retrieved images, while true image is at pos=1
No Relation. Top 5 retrieved images, while true image is at pos=193


==> appendix/Subjective/attentions.txt <==
Model: Subjective is used
prob = 0.6333
            property = 0.0574
               image = 0.0094
                   # = 0.0270
               newly = 0.1940
               built = 0.1574
               small = 0.0773
               house = 0.0569
                next = 0.0512
                  to = 0.0076
                 the = 0.0619
                 sea = 0.0934
                 and = 0.0418
                 the = 0.0890
               beach = 0.0757

Model: no relation is used
prob = 0.4932
            property = 0.0477
               image = 0.0116
                   # = 0.0323
               newly = 0.1563
               built = 0.1460
               small = 0.0686
               house = 0.0769
                next = 0.0639
                  to = 0.0123
                 the = 0.0679
                 sea = 0.0894
                 and = 0.0508
                 the = 0.0989
               beach = 0.0774
Subjective == 1. Top 5 retrieved images, while true image is at pos=4
No Relation. Top 5 retrieved images, while true image is at pos=9


==> appendix/Visible/attentions.txt <==
Model: Visible is used
prob = 0.7469
        illustration = 0.0405
                  of = 0.0715
                   a = 0.1447
          magnifying = 0.4851
               glass = 0.1292
                over = 0.0199
                   a = 0.0570
                blue = 0.0335
          background = 0.0186

Model: no relation is used
prob = 0.4936
        illustration = 0.0504
                  of = 0.0822
                   a = 0.1592
          magnifying = 0.4588
               glass = 0.1254
                over = 0.0179
                   a = 0.0540
                blue = 0.0298
          background = 0.0224
Visible == 1. Top 5 retrieved images, while true image is at pos=1
No Relation. Top 5 retrieved images, while true image is at pos=26


==> appendix/action/attentions.txt <==
Model: Action is used
prob = 0.9222
               young = 0.0242
               woman = 0.0233
            drinking = 0.1878
              coffee = 0.1922
                  to = 0.0488
                  go = 0.1204
                  on = 0.0524
                 the = 0.1700
              street = 0.1808

Model: no relation is used
prob = 0.4970
               young = 0.0251
               woman = 0.0239
            drinking = 0.1824
              coffee = 0.1822
                  to = 0.0415
                  go = 0.1192
                  on = 0.0589
                 the = 0.1713
              street = 0.1954
Action == 1. Top 5 retrieved images, while true image is at pos=1
No Relation. Top 5 retrieved images, while true image is at pos=7


==> appendix/q2/attentions.txt <==
Model: q2 is used
prob = 0.5061
                Fill = 0.0428
                  30 = 0.0230
             cupcake = 0.0395
                tins = 0.0321
                with = 0.0268
              batter = 0.0487
                   , = 0.0164
                 3/4 = 0.0139
                full = 0.0251
                   . = 0.0219
                Bake = 0.0234
                  in = 0.0226
                oven = 0.0125
                 for = 0.0196
               about = 0.0244
                  17 = 0.0223
             minutes = 0.0153
                  or = 0.0307
               until = 0.0158
                   a = 0.0215
           toothpick = 0.0236
            inserted = 0.0283
               comes = 0.0214
                 out = 0.0159
               clean = 0.0220
                   . = 0.0221
                Cool = 0.0260
                  in = 0.0244
                pans = 0.0346
                 for = 0.0230
               about = 0.0239
                 ten = 0.0207
             minutes = 0.0125
                then = 0.0206
              finish = 0.0316
             cooling = 0.0311
                  on = 0.0175
             cooling = 0.0249
                rack = 0.0200
                   . = 0.0274
                     = 0.0301

Model: no relation is used
prob = 0.4961
                Fill = 0.0352
                  30 = 0.0179
             cupcake = 0.0339
                tins = 0.0372
                with = 0.0343
              batter = 0.0393
                   , = 0.0184
                 3/4 = 0.0182
                full = 0.0286
                   . = 0.0243
                Bake = 0.0174
                  in = 0.0218
                oven = 0.0115
                 for = 0.0137
               about = 0.0075
                  17 = 0.0206
             minutes = 0.0106
                  or = 0.0136
               until = 0.0109
                   a = 0.0225
           toothpick = 0.0270
            inserted = 0.0334
               comes = 0.0273
                 out = 0.0212
               clean = 0.0327
                   . = 0.0288
                Cool = 0.0245
                  in = 0.0232
                pans = 0.0317
                 for = 0.0174
               about = 0.0085
                 ten = 0.0191
             minutes = 0.0118
                then = 0.0143
              finish = 0.0298
             cooling = 0.0380
                  on = 0.0235
             cooling = 0.0352
                rack = 0.0316
                   . = 0.0342
                     = 0.0494
q2 == 1. Top 5 retrieved images, while true image is at pos=0
No Relation. Top 5 retrieved images, while true image is at pos=5


==> appendix/q3/attentions.txt <==
Model: q3 is used
prob = 0.5036
           Introduce = 0.0260
               Sugar = 0.0166
                  in = 0.0258
                   a = 0.0214
              Stream = 0.0291
                   - = 0.0189
               Being = 0.0219
                sure = 0.0120
                  to = 0.0179
                 add = 0.0218
                  it = 0.0117
                  in = 0.0234
                   a = 0.0191
                slow = 0.0217
              stream = 0.0285
               whisk = 0.0282
                 the = 0.0164
               sugar = 0.0090
                into = 0.0124
                 the = 0.0172
                eggs = 0.0214
            espresso = 0.0195
              powder = 0.0126
                salt = 0.0094
                 and = 0.0143
             vanilla = 0.0145
             mixture = 0.0169
                   . = 0.0257
                  Be = 0.0502
               aware = 0.0358
                that = 0.0218
              adding = 0.0190
                 too = 0.0129
                much = 0.0099
               sugar = 0.0079
                  at = 0.0121
                 one = 0.0093
                time = 0.0224
                 may = 0.0110
               cause = 0.0231
                 the = 0.0196
              batter = 0.0371
                  to = 0.0275
              become = 0.0463
              grainy = 0.0395
                   . = 0.0277
                     = 0.0338

Model: no relation is used
prob = 0.4997
           Introduce = 0.0289
               Sugar = 0.0266
                  in = 0.0220
                   a = 0.0280
              Stream = 0.0270
                   - = 0.0298
               Being = 0.0311
                sure = 0.0194
                  to = 0.0171
                 add = 0.0175
                  it = 0.0152
                  in = 0.0199
                   a = 0.0253
                slow = 0.0304
              stream = 0.0243
               whisk = 0.0263
                 the = 0.0208
               sugar = 0.0130
                into = 0.0171
                 the = 0.0201
                eggs = 0.0210
            espresso = 0.0254
              powder = 0.0137
                salt = 0.0089
                 and = 0.0171
             vanilla = 0.0145
             mixture = 0.0146
                   . = 0.0265
                  Be = 0.0384
               aware = 0.0223
                that = 0.0248
              adding = 0.0174
                 too = 0.0138
                much = 0.0095
               sugar = 0.0079
                  at = 0.0118
                 one = 0.0207
                time = 0.0146
                 may = 0.0110
               cause = 0.0177
                 the = 0.0198
              batter = 0.0295
                  to = 0.0249
              become = 0.0245
              grainy = 0.0280
                   . = 0.0254
                     = 0.0366
q3 == 1. Top 5 retrieved images, while true image is at pos=4
No Relation. Top 5 retrieved images, while true image is at pos=286


==> appendix/q4/attentions.txt <==
Model: q4 is used
prob = 0.8070
                   1 = 0.0169
                   . = 0.0345
                Make = 0.0509
                sure = 0.0199
         ingredients = 0.0652
                 are = 0.0545
              evenly = 0.0699
         distributed = 0.0497
                 but = 0.0189
                 not = 0.0162
          over-mixed = 0.0349
                   2 = 0.0204
                   . = 0.0349
                Bake = 0.0407
                  at = 0.0346
            35-40min = 0.0462
                   @ = 0.0435
                 350 = 0.0199
             degrees = 0.0169
                   & = 0.0106
               #8224 = 0.0109
                   ; = 0.0086
                   3 = 0.0165
                   . = 0.0268
                   A = 0.0303
           toothpick = 0.0396
                will = 0.0308
                come = 0.0480
                 out = 0.0249
               clean = 0.0644

Model: no relation is used
prob = 0.5000
                   1 = 0.0429
                   . = 0.0501
                Make = 0.0427
                sure = 0.0325
         ingredients = 0.0357
                 are = 0.0456
              evenly = 0.0713
         distributed = 0.0731
                 but = 0.0610
                 not = 0.0302
          over-mixed = 0.0289
                   2 = 0.0266
                   . = 0.0293
                Bake = 0.0224
                  at = 0.0247
            35-40min = 0.0318
                   @ = 0.0346
                 350 = 0.0186
             degrees = 0.0179
                   & = 0.0131
               #8224 = 0.0174
                   ; = 0.0072
                   3 = 0.0229
                   . = 0.0316
                   A = 0.0354
           toothpick = 0.0334
                will = 0.0247
                come = 0.0281
                 out = 0.0229
               clean = 0.0436
q4 == 1. Top 5 retrieved images, while true image is at pos=2
No Relation. Top 5 retrieved images, while true image is at pos=294


==> appendix/q5/attentions.txt <==
Model: q5 is used
prob = 0.6474
                 The = 0.1018
             cabbage = 0.1672
                need = 0.0780
                  to = 0.0991
                  be = 0.1390
               diced = 0.1194
                   . = 0.1323
                     = 0.1631

Model: no relation is used
prob = 0.5073
                 The = 0.1302
             cabbage = 0.1685
                need = 0.1089
                  to = 0.0960
                  be = 0.1037
               diced = 0.1303
                   . = 0.1089
                     = 0.1534
q5 == 1. Top 5 retrieved images, while true image is at pos=0
No Relation. Top 5 retrieved images, while true image is at pos=11


==> appendix/q6/attentions.txt <==
Model: q6 is used
prob = 0.4753
                   A = 0.0180
              Little = 0.0277
                 Dab = 0.0279
                Will = 0.0299
                  Do = 0.0275
                  Ya = 0.0328
                   . = 0.0257
                   - = 0.0402
                 Now = 0.0353
                 you = 0.0142
                have = 0.0213
                   a = 0.0297
              little = 0.0228
                 dab = 0.0316
                   ( = 0.0105
                 1-2 = 0.0194
         tablespoons = 0.0110
                   ) = 0.0081
                  of = 0.0146
              coffee = 0.0224
                  in = 0.0195
                 the = 0.0219
               sugar = 0.0118
                   . = 0.0221
                 Now = 0.0403
                  we = 0.0174
                will = 0.0122
                make = 0.0111
                 the = 0.0122
               paste = 0.0191
                   . = 0.0199
               Place = 0.0219
                 the = 0.0239
              coffee = 0.0392
                back = 0.0257
                  on = 0.0203
                 the = 0.0220
              burner = 0.0308
                  to = 0.0222
              finish = 0.0354
             cooking = 0.0275
                   . = 0.0205
                     = 0.0326

Model: no relation is used
prob = 0.5019
                   A = 0.0261
              Little = 0.0269
                 Dab = 0.0209
                Will = 0.0235
                  Do = 0.0218
                  Ya = 0.0262
                   . = 0.0242
                   - = 0.0279
                 Now = 0.0403
                 you = 0.0187
                have = 0.0238
                   a = 0.0225
              little = 0.0176
                 dab = 0.0243
                   ( = 0.0098
                 1-2 = 0.0188
         tablespoons = 0.0139
                   ) = 0.0121
                  of = 0.0156
              coffee = 0.0216
                  in = 0.0174
                 the = 0.0213
               sugar = 0.0136
                   . = 0.0232
                 Now = 0.0443
                  we = 0.0357
                will = 0.0148
                make = 0.0196
                 the = 0.0195
               paste = 0.0197
                   . = 0.0209
               Place = 0.0257
                 the = 0.0295
              coffee = 0.0341
                back = 0.0222
                  on = 0.0176
                 the = 0.0214
              burner = 0.0285
                  to = 0.0239
              finish = 0.0288
             cooking = 0.0253
                   . = 0.0227
                     = 0.0338
q6 == 1. Top 5 retrieved images, while true image is at pos=0
No Relation. Top 5 retrieved images, while true image is at pos=177


==> appendix/q7/attentions.txt <==
Model: q7 is used
prob = 0.6437
               After = 0.0317
                   a = 0.0201
                 few = 0.0141
                more = 0.0114
               hours = 0.0146
                your = 0.0205
            popsicle = 0.0240
              should = 0.0140
                 now = 0.0266
                  be = 0.0220
          completely = 0.0212
              frozen = 0.0441
                  so = 0.0199
                take = 0.0200
                  it = 0.0121
                 out = 0.0109
                  of = 0.0135
                 the = 0.0173
             freezer = 0.0229
                   . = 0.0206
                 Now = 0.0300
                 try = 0.0182
                 and = 0.0206
              remove = 0.0166
                 the = 0.0189
             posicle = 0.0229
                from = 0.0146
                 the = 0.0209
                 cup = 0.0178
                  if = 0.0199
                 you = 0.0109
              cannot = 0.0212
                 run = 0.0204
                 the = 0.0195
                 cup = 0.0173
               under = 0.0277
                 hot = 0.0230
               water = 0.0180
                 for = 0.0230
                   a = 0.0156
                 few = 0.0115
             seconds = 0.0085
                 and = 0.0147
                  it = 0.0131
              should = 0.0110
                slip = 0.0203
                 out = 0.0114
                   . = 0.0179
                 Now = 0.0269
               enjoy = 0.0206
                   . = 0.0204
                     = 0.0250

Model: no relation is used
prob = 0.5010
               After = 0.0249
                   a = 0.0186
                 few = 0.0119
                more = 0.0087
               hours = 0.0151
                your = 0.0173
            popsicle = 0.0258
              should = 0.0140
                 now = 0.0254
                  be = 0.0226
          completely = 0.0155
              frozen = 0.0268
                  so = 0.0150
                take = 0.0145
                  it = 0.0122
                 out = 0.0109
                  of = 0.0137
                 the = 0.0194
             freezer = 0.0272
                   . = 0.0269
                 Now = 0.0472
                 try = 0.0261
                 and = 0.0220
              remove = 0.0172
                 the = 0.0247
             posicle = 0.0286
                from = 0.0165
                 the = 0.0222
                 cup = 0.0187
                  if = 0.0165
                 you = 0.0117
              cannot = 0.0192
                 run = 0.0223
                 the = 0.0196
                 cup = 0.0157
               under = 0.0188
                 hot = 0.0149
               water = 0.0085
                 for = 0.0094
                   a = 0.0129
                 few = 0.0094
             seconds = 0.0083
                 and = 0.0121
                  it = 0.0114
              should = 0.0108
                slip = 0.0213
                 out = 0.0126
                   . = 0.0202
                 Now = 0.0376
               enjoy = 0.0293
                   . = 0.0300
                     = 0.0379
q7 == 1. Top 5 retrieved images, while true image is at pos=2
No Relation. Top 5 retrieved images, while true image is at pos=27


==> appendix/story/attentions.txt <==
Model: Story is used
prob = 0.7531
                 the = 0.1198
              flower = 0.0423
                that = 0.0065
              blooms = 0.1473
                  in = 0.1030
           adversity = 0.1667
                  is = 0.0272
                 the = 0.0773
                most = 0.0161
                rare = 0.0778
                 and = 0.0461
           beautiful = 0.0449
                  of = 0.0317
                 all = 0.0119
                   . = 0.0542
                     = 0.0273

Model: no relation is used
prob = 0.4939
                 the = 0.1109
              flower = 0.0411
                that = 0.0062
              blooms = 0.1562
                  in = 0.1111
           adversity = 0.1837
                  is = 0.0229
                 the = 0.0720
                most = 0.0139
                rare = 0.0789
                 and = 0.0451
           beautiful = 0.0441
                  of = 0.0309
                 all = 0.0109
                   . = 0.0453
                     = 0.0268
Story == 1. Top 5 retrieved images, while true image is at pos=4
No Relation. Top 5 retrieved images, while true image is at pos=9


==> rebuttal.txt <==
https://docs.google.com/document/d/1tzTxdQV-Nua-ij9eRg-MnSjoO_lyWXhskcuAFBXV0Ik/edit

